HFODD (v2.08k): User's Guide

We describe the input data and installation procedures of the code HFODD (v2.08k). The present write-up contains complete and comprehensive information that has originally been given in five independent publications. It is enhanced by the subject index and indexes of variables, input-data keywords, subroutines, and files that are used in this user guide.

==> dy152-a.dat <==
EXECUTE   


==> dy152-b.dat <==
                          ----------  General data  ----------
NUCLIDE
            86    66
ITERATIONS
            50
                          ----------  Interaction  -----------
SKYRME-SET
            SKM*
EVE_SCA_TS   RHO       RHOD      LPR       TAU       SCU       DIV
            1.  1.    1.  1.    1.  1.    1.  1.    1.  1.    1.  1.
ODD_SCA_TS   SPI       SPID      LPS       CUR       KIS       ROT
            1.  1.    1.  1.    1.  1.    1.  1.    1.  1.    1.  1.
EVE_SCA_PM   RHO       RHOD      LPR       TAU       SCU       DIV
            1.  1.    1.  1.    1.  1.    1.  1.    1.  1.    1.  1.
ODD_SCA_PM   SPI       SPID      LPS       CUR       KIS       ROT
            1.  1.    1.  1.    1.  1.    1.  1.    1.  1.    1.  1.
G_SCALING
            1.0  1.0
                          ----------  Symmetries  ------------
ROTATION
            1
SIGNATUREY
            1
TSIMPLEXES
            1      1
PAIRING
            0
                          ----------  Configurations  --------
VACSIM_NEU       SIMP  SIMM
                  43    43
VACSIM_PRO       SIMP  SIMM
                  33    33
PHSIMP_NEU          PART              HOLE
            1     00    00          00    00
PHSIMP_PRO          PART              HOLE
            1     00    00          00    00
VACSIG_NEU       PPSP  PPSM  PMSP  PMSM
                  22    22    21    21
VACSIG_PRO       PPSP  PPSM  PMSP  PMSM
                  16    16    17    17
PHSIGN_NEU             PARTICLES                     HOLES
            1     00    00    00    00        00    00    00    00
PHSIGN_PRO             PARTICLES                     HOLES
            1     00    00    00    00        00    00    00    00
                          ----------  Numerical data  --------
MAX_MULTIP
            2      4      4
COULOMB
            80    79   0.25
SLOW-DOWN
            0.5  0.5
EPS_HERMIT
            1.00E-14
OPTI_GAUSS
            1
GAUSHERMIT
            18    18    32
                          ---  Parameters of the HO basis  ---
BASIS_SIZE
            15   301   800.
HOMEGAZERO
            1.2
SURFAC_PAR
            86    66   1.23
SURFAC_DEF
            2      0   0.61
SURFAC_DEF
            4      0   0.10
                          ----------  Constraints  ----------
OMEGAY
            0.50
MULTCONSTR
            2      0   0.01   42.   1
SPINCONSTR
                       0.00    0.   0
                          ----  Output-file  parameters  ----
PRINT-ITER
            1      0      1
EALLMINMAX
            -12.   0.
                          -------------  Files  -------------
REVIEWFILE
            HFODD.REV
REVIEW
            2
RECORDFILE
            HFODD.REC
REPLAYFILE
            HFODD.REP
WOODSAFILE
            WOODS.WFN
                          -----  Starting the iteration  ----
RESTART
            0
READ_WOODS
            0
NILSSONPAR
            0   -1.175 -0.247   -1.175 -0.352    11.170  11.170  6.280
                          ----------  Calculate  ------------
EXECUTE
                          ----------  Terminate  ------------
ALL_DONE


==> dy152-c.dat <==
===========================================================================
|   This file (dy152-c.dat) contains the input data for the code HFODD.   |
| Values of all parameters are identical to the default values assumed by |
|            the code when no input data are provided.                    |
===========================================================================
                          ----------  General data  ----------
NUCLIDE
            86    66
ITERATIONS
            50
ITERAT_EPS
            0.0
MAXANTIOSC
            1
PING-PONG
            0.0   3
CHAOTIC
            0
PHASESPACE
            0      0      0      0
                          ----------  Interaction  -----------
SKYRME-SET
            SKM*
EVE_SCA_TS   RHO       RHOD      LPR       TAU       SCU       DIV
            1.  1.    1.  1.    1.  1.    1.  1.    1.  1.    1.  1.
ODD_SCA_TS   SPI       SPID      LPS       CUR       KIS       ROT
            1.  1.    1.  1.    1.  1.    1.  1.    1.  1.    1.  1.
EVE_SCA_PM   RHO       RHOD      LPR       TAU       SCU       DIV
            1.  1.    1.  1.    1.  1.    1.  1.    1.  1.    1.  1.
ODD_SCA_PM   SPI       SPID      LPS       CUR       KIS       ROT
            1.  1.    1.  1.    1.  1.    1.  1.    1.  1.    1.  1.
G_SCALING
            1.0  1.0
                          ----------  Symmetries  ------------
ROTATION
            1
SIGNATUREY
            1
TSIMPLEXES
            1      1
PAIRING
            0
                          ----------  Configurations  --------
VACSIM_NEU            SIMP SIMM
                       43   43
VACSIM_PRO            SIMP SIMM
                       33   33
PHSIMP_NEU            PARTICLES                 HOLES
            1          00   00                 00   00
PHSIMP_PRO            PARTICLES                 HOLES
            1          00   00                 00   00
VACSIG_NEU       PPSP PPSM PMSP PMSM
                  22   22   21   21
VACSIG_PRO       PPSP PPSM PMSP PMSM
                  16   16   17   17
PHSIGN_NEU            PARTICLES                 HOLES
            1     00   00   00   00       00   00   00   00
PHSIGN_PRO            PARTICLES                 HOLES
            1     00   00   00   00       00   00   00   00
DIASIM_NEU            PARTICLES                 HOLES              TYPE
                       02   02                 01   01             0  0
DIASIM_PRO            PARTICLES                 HOLES              TYPE
                       02   02                 01   01             0  0
DIASIG_NEU            PARTICLES                 HOLES              TYPE
                  02   02   02   02       01   01   01   01     0  0  0  0
DIASIG_PRO            PARTICLES                 HOLES              TYPE
                  02   02   02   02       01   01   01   01     0  0  0  0
                          ----------  Numerical data  --------
MAX_MULTIP
            2      4      4
COULOMB
            80    79   0.25
SLOW-DOWN
            0.5  0.5
EPS_HERMIT
            1.00E-14
OPTI_GAUSS
            1
GAUSHERMIT
            18    18    32
                          ---  Parameters of the HO basis  ---
BASIS_SIZE
            15   301   800.
HOMEGAZERO
            1.2
SURFAC_PAR
            86    66   1.23
SURFAC_DEF
            2      0   0.61
SURFAC_DEF
            4      0   0.10
                          ----------  Constraints  -----------
OMEGAY
            0.50
MULTCONSTR
            2      0   0.01   42.   1
SPINCONSTR
                       0.00    0.   0
                          ----  Output-file  parameters  -----
PRINT-ITER
            1      0      1
EALLMINMAX
            -12.   0.
                          -------------  Files  --------------
REVIEWFILE
            HFODD.REV
REVIEW
            2
RECORDFILE
            HFODD.REC
REPLAYFILE
            HFODD.REP
WOODSAFILE
            WOODS.WFN
COULOMFILE
            HFODD.COU
COULOMSAVE
            0      0 
                          -----  Starting the iteration  -----
RESTART
            0
READ_WOODS
            0
NILSSONPAR
            0   -1.175 -0.247   -1.175 -0.352    11.170  11.170  6.280
                          ----------  Calculate  -------------
EXECUTE
                          ----------  Terminate  -------------
ALL_DONE


==> dy152-d.dat <==
===========================================================================
|   This file (dy152-d.dat) contains the input data for the code HFODD.   |
|    Only keywords introduced after version (1.60r) are included here.    |
===========================================================================
                          ----------  General data  ----------
ITERAT_EPS
            0.0001
MAXANTIOSC
            5
PING-PONG
            0.01   3
CHAOTIC
            5
PHASESPACE
            0      0      0      0
                          ----------  Configurations  --------
DIASIM_NEU            PARTICLES                 HOLES              TYPE
                       00   00                 00   00             0  0
DIASIM_PRO            PARTICLES                 HOLES              TYPE
                       00   00                 00   00             0  0
DIASIG_NEU            PARTICLES                 HOLES              TYPE
                  00   00   00   00       00   00   00   00     0  0  0  0
DIASIG_PRO            PARTICLES                 HOLES              TYPE
                  00   00   00   00       00   00   00   00     0  0  0  0
                          -------------  Files  --------------
COULOMFILE
            HFODD.COU
COULOMSAVE
            1      1
                          ----------  Calculate  -------------
EXECUTE
                          ----------  Terminate  -------------
ALL_DONE


==> dy152-e.dat <==
============================================================================
| This file (dy152-e.dat) contains the input data for the code HFODD.      |
| Values of all parameters are identical to the default values assumed by  |
| the code when no input data are provided.                                |
============================================================================
                          ----------  General data  ----------
NUCLIDE
            86    66
ITERATIONS
            50
ITERAT_EPS
            0.0
MAXANTIOSC
            1
PING-PONG
            0.0   3
CHAOTIC
            0
PHASESPACE
            0      0      0      0
                          ----------  Interaction  -----------
SKYRME-SET
            SKM*
SKYRME-STD
            0      1   0   0   0
HBAR2OVR2M}
            20.73620941
SPIN_ORBIT
            120.0 120.0
LANDAU
            0    0.0  0.0  0.0  0.0  0.0  0.0
LANDAU-SAT
            -1.0   -1.0   -1.0
EVE_SCA_TS   RHO       RHOD      LPR       TAU       SCU       DIV
            1.  1.    1.  1.    1.  1.    1.  1.    1.  1.    1.  1.
ODD_SCA_TS   SPI       SPID      LPS       CUR       KIS       ROT
            1.  1.    1.  1.    1.  1.    1.  1.    1.  1.    1.  1.
EVE_SCA_PM   RHO       RHOD      LPR       TAU       SCU       DIV
            1.  1.    1.  1.    1.  1.    1.  1.    1.  1.    1.  1.
ODD_SCA_PM   SPI       SPID      LPS       CUR       KIS       ROT
            1.  1.    1.  1.    1.  1.    1.  1.    1.  1.    1.  1.
G_SCALING
            1.0  1.0
INI_FERMI
            -8.0   -8.0
INI_DELTA
            1.0     1.0
FIXDELTA_N
            1.0       0
FIXDELTA_P
            1.0       0
PAIRNFORCE
            -200.0  0.0  1.0
PAIRPFORCE
            -200.0  0.0  1.0
PAIR_FORCE
            -200.0  0.0  1.0
PAIRNINTER
            -200.0 0.16  1.0
PAIRPINTER
            -200.0 0.16  1.0
PAIR_INTER
            -200.0 0.16  1.0
CUTOFF
            60.0
                          ----------  Symmetries  ------------
SIMPLEXY
            1
SIGNATUREY
            1
PARITY
            -1
ROTATION
            1
TIMEREVERS
            0
TSIMPLEX_Y
            -1
TSIMPLEXES
            1      1
TSIMPLEX3D
            1     -1      1
PAIRING
            0
HFB
            0
                          ----------  Configurations  --------
PHNONE_NEU            PARTICLES                 HOLES
            1             00                      00
PHNONE_PRO            PARTICLES                 HOLES
            1             00                      00
VACSIM_NEU            SIMP SIMM
                       43   43
VACSIM_PRO            SIMP SIMM
                       33   33
PHSIMP_NEU            PARTICLES                 HOLES
            1          00   00                 00   00
PHSIMP_PRO            PARTICLES                 HOLES
            1          00   00                 00   00
VACPAR_NEU            PARP PARM
                       44   42
VACPAR_PRO            PARP PARM
                       32   34
PHPARI_NEU            PARTICLES                 HOLES
            1          00   00                 00   00
PHPARI_PRO            PARTICLES                 HOLES
            1          00   00                 00   00
VACSIG_NEU       PPSP PPSM PMSP PMSM
                  22   22   21   21
VACSIG_PRO       PPSP PPSM PMSP PMSM
                  16   16   17   17
PHSIGN_NEU            PARTICLES                 HOLES
            1     00   00   00   00       00   00   00   00
PHSIGN_PRO            PARTICLES                 HOLES
            1     00   00   00   00       00   00   00   00
DIANON_NEU            PARTICLES                 HOLES              TYPE
                          02                      01                 0
DIANON_PRO            PARTICLES                 HOLES              TYPE
                          02                      01                 0
DIASIM_NEU            PARTICLES                 HOLES              TYPE
                       02   02                 01   01             0  0
DIASIM_PRO            PARTICLES                 HOLES              TYPE
                       02   02                 01   01             0  0
DIAPAR_NEU            PARTICLES                 HOLES              TYPE
                       02   02                 01   01             0  0
DIAPAR_PRO            PARTICLES                 HOLES              TYPE
                       02   02                 01   01             0  0
DIASIG_NEU            PARTICLES                 HOLES              TYPE
                  02   02   02   02       01   01   01   01     0  0  0  0
DIASIG_PRO            PARTICLES                 HOLES              TYPE
                  02   02   02   02       01   01   01   01     0  0  0  0
                          ----------  Numerical data  --------
MAX_MULTIP
            2      4      4
MAX_SURFAC
            0      0
MAX_MAGNET
            0      0
COULOMB
            80    79   0.25
SLOW-DOWN
            0.5  0.5
SLOW-PAIR
            0.5
EPS_HERMIT
            1.00E-14
OPTI_GAUSS
            1
GAUSHERMIT
            18    18    32
                          ---  Parameters of the HO basis  ---
BASIS_SIZE
            15   301   800.
HOMEGAZERO
            1.2
SURFAC_PAR
            86    66   1.23
SURFAC_DEF
            2      0   0.61
SURFAC_DEF
            4      0   0.10
                          ----------  Constraints  -----------
OMEGAY
            0.50
OMISOY
            0.00
OMEGA_XYZ
            0.00   0.00   0.00      0
OMEGA_RTP
            0.00   0.00   0.00      0
OMISO_RTP
            0.00   0.00   0.00      0
OMEGA_TURN
            0
MULTCONSTR
            2      0   0.01   42.   1
SURFCONSTR
            2      0   0.00   00.   0
SPINCONSTR
                       0.00    0.   0
SPICON_XYZ
                       0.00    0.   0
                       0.00    0.   0
                       0.00    0.   0
SPICON_OME
                       0.00    0.   0
                          ----  Output-file  parameters  -----
PRINT-ITER
            1      0      1
PRINT-MOME
            1      1      1
PRINT-INTR
            1
EALLMINMAX
            -12.   0.
EQUASI_MAX
            10.0
                          -------------  Files  --------------
REVIEWFILE
            HFODD.REV
REVIEW
            2
RECORDFILE
            HFODD.REC
RECORDSAVE
            1
REPLAYFILE
            HFODD.REP
WOODSAFILE
            WOODS.WFN
COULOMFILE
            HFODD.COU
COULOMSAVE
            0      0
                          -----  Starting the iteration  -----
RESTART
            0
CONT_PAIRI
            0
CONT_OMEGA
            0
READ_WOODS
            0
NILSSONPAR
            0   -1.175 -0.247   -1.175 -0.352    11.170  11.170  6.280
                          ----------  Calculate  -------------
EXECUTE
                          ----------  Terminate  -------------
ALL_DONE


==> la132-a.dat <==
============================================================================
| This file (la132-a.dat) contains the input data for the code HFODD.      |
| It defines two consecutive runs that lead to a planar solution in 132La. |
============================================================================
                          ------------  Nuclide  -------------
NUCLIDE
            75 57
                          ----------  Convergence  -----------
ITERATIONS
            5000
ITERAT_EPS
            0.000001
MAXANTIOSC
            5
                          -------  Skyrme interaction  -------
SKYRME-STD
            1 0 0 0 0
                          ---------  Configurations  ---------
VACSIG_NEU       PPSP  PPSM  PMSP  PMSM
                  19    19    19    18
VACSIG_PRO       PPSP  PPSM  PMSP  PMSM
                  15    15    14    13
                          ------------  HO basis  ------------
BASIS_SIZE
            10 286 800.
SURFAC_PAR
            75 57 1.230
SURFAC_DEF
            2 0 0.000
SURFAC_DEF
            4 0 0.000
                          ----------  Output data  -----------
MAX_MAGNET
            0 3
                          -----------  File names  -----------
REVIEWFILE
            la132-a.rev
REPLAYFILE
            la132-a.rec
RECORDFILE
            la132-a.rec
                          ----------  Constraints  -----------
OMEGAY
            0.000
MULTCONSTR
            2 0 0.5  7.0    1
MULTCONSTR
            2 2 0.5  7.0    1
                          ---------  Starting point  ---------
RESTART
            0
                          ------------  Calculate  -----------
EXECUTE
                          -----------  Symmetries  -----------
SIMPLEXY
            0
SIGNATUREY
            0
PARITY
            1
TSIMPLEX3D
            0 0 0
                          ---------  Configurations  ---------
VACPAR_NEU             PARP  PARM
                        38    37
VACPAR_PRO             PARP  PARM
                        30    27
                          ----------  Constraints  -----------
OMEGA_XYZ
            0.1443375673 0.1443375673 0.1443375673 1
OMEGA_TURN
            1
MULTCONSTR
            2 0 0.5  7.0    0
MULTCONSTR
            2 2 0.5  7.0    0
                          ---------  Starting point  ---------
RESTART
            1
CONT_OMEGA
            0
                          ------------  Calculate  -----------
EXECUTE
                          ------------  Terminate  -----------
ALL_DONE


==> la132-b.dat <==
============================================================================
| This file (la132-b.dat) contains the input data for the code HFODD.      |
| It defines two consecutive runs that lead to a planar solution in 132La. |
============================================================================
                          ------------  Nuclide  -------------
NUCLIDE
            75 57
                          ----------  Convergence  -----------
ITERATIONS
            5000
ITERAT_EPS
            0.000001
MAXANTIOSC
            5
                          -------  Skyrme interaction  -------
SKYRME-STD
            1 0 0 0 0
                          ---------  Configurations  ---------
VACSIG_NEU       PPSP  PPSM  PMSP  PMSM
                  19    19    19    18
VACSIG_PRO       PPSP  PPSM  PMSP  PMSM
                  15    15    14    13
                          ------------  HO basis  ------------
BASIS_SIZE
            10 286 800.
SURFAC_PAR
            75 57 1.230
SURFAC_DEF
            2 0 0.000
SURFAC_DEF
            4 0 0.000
                          ----------  Output data  -----------
MAX_MAGNET
            0 3
                          -----------  File names  -----------
REVIEWFILE
            la132-b.rev
REPLAYFILE
            la132-b.rec
RECORDFILE
            la132-b.rec
                          ----------  Constraints  -----------
OMEGAY
            0.000
MULTCONSTR
            2 0 0.5  7.0    1
MULTCONSTR
            2 2 0.5  7.0    1
                          ---------  Starting point  ---------
RESTART
            0
                          ------------  Calculate  -----------
EXECUTE
                          -----------  Symmetries  -----------
SIMPLEXY
            0
SIGNATUREY
            0
PARITY
            1
TSIMPLEX3D
            1 0 0
                          ---------  Configurations  ---------
VACPAR_NEU             PARP  PARM
                        38    37
VACPAR_PRO             PARP  PARM
                        30    27
                          ----------  Constraints  -----------
OMEGA_XYZ
            0.0000000 0.1767766953 0.1767766953 1
OMEGA_TURN
            1
MULTCONSTR
            2 0 0.5  7.0    0
MULTCONSTR
            2 2 0.5  7.0    0
                          ---------  Starting point  ---------
RESTART
            1
CONT_OMEGA
            0
                          ------------  Calculate  -----------
EXECUTE
                          ------------  Terminate  -----------
ALL_DONE


==> pb208-a.dat <==
                          ----------  General data  ----------
NUCLIDE
            126   82
ITERATIONS
            500
ITERAT_EPS
            0.0000001
MAXANTIOSC
            5
PING-PONG
            0.01   3
CHAOTIC
            5
PHASESPACE
            64     64     42     42
                          ----------  Interaction  -----------
SKYRME-SET
            SLY4
SKYRME-STD
            1      0      1      1      0
                          ----------  Symmetries  ------------
ROTATION
            0
                          ----------  Configurations  --------
VACSIG_NEU       PPSP  PPSM  PMSP  PMSM
                  29    29    34    34
VACSIG_PRO       PPSP  PPSM  PMSP  PMSM
                  22    22    19    19
                          ----------  Numerical data  --------
OPTI_GAUSS
            0
GAUSHERMIT
            54    54    54
                          ---  Parameters of the HO basis  ---
BASIS_SIZE
            12   455   800.
SURFAC_PAR
            126   82   1.23
SURFAC_DEF
            2      0   0.0
SURFAC_DEF
            4      0   0.0
                          ----------  Constraints  -----------
OMEGAY
            0.00
MULTCONSTR
            2      0   0.10    0.0  0
                          ----  Output-file  parameters  -----
EALLMINMAX
            -70.  10.
                          -------------  Files  --------------
REVIEWFILE
            pb208-a.rev
REVIEW
            2
RECORDFILE
            pb208-a.rec
REPLAYFILE
            pb208-a.rec
COULOMFILE
            pb208-a.cou
COULOMSAVE
            1      1
                          ----------  Calculate  -------------
EXECUTE
BASIS_SIZE
            26  3654   800.
RESTART
            1
EXECUTE
                          ----------  Terminate  -------------
ALL_DONE


==> sn120-a.dat <==
                          ----------  General data  ----------
NUCLIDE
            70   50
ITERATIONS
            500
ITERAT_EPS
            0.0000001
MAXANTIOSC
            5
PING-PONG
            0.01   3
CHAOTIC
            5
                          ----------  Interaction  -----------
SKYRME-SET
            SLY4
SKYRME-STD
            1      0      1      1      0
                          ----------    Pairing    -----------
INI_FERMI
           -8.0 -8.0
INI_DELTA
            1.0  1.0
PAIR_FORCE
           -285.88 893.375 1.0
                          ----------  Symmetries  ------------
ROTATION
            0
PAIRING
            1
HFB
            1
                          ----------  Configurations  --------
VACSIG_NEU       PPSP  PPSM  PMSP  PMSM
                  22    22    13    13
VACSIG_PRO       PPSP  PPSM  PMSP  PMSM
                  12    12    13    13
                          ---  Parameters of the HO basis  ---
BASIS_SIZE
            14   680   800.
SURFAC_PAR
            70    50   1.23
SURFAC_DEF
            2      0   0.0
SURFAC_DEF
            4      0   0.0
                          ----------  Constraints  -----------
OMEGAY
            0.00
MULTCONSTR
            2      0   0.10    0.0  0
                          ----  Output-file  parameters  -----
EALLMINMAX
            -70.  10.
                          -------------  Files  --------------
REVIEWFILE
            sn120-a.rev
REVIEW
            2
RECORDFILE
            sn120-a.rec
REPLAYFILE
            sn120-a.rec
COULOMFILE
            sn120-a.cou
COULOMSAVE
            1      1
                          ----------  Calculate  -------------
EXECUTE
                          ----------  Terminate  -------------
ALL_DONE


==> tb151-a.dat <==
                          ----------  General data  ----------
NUCLIDE
            86    65
ITERATIONS
            2000
ITERAT_EPS
            0.0001
MAXANTIOSC
            5
PING-PONG
            0.01  3
CHAOTIC
            20
                          ----------  Configurations  --------
VACSIG_NEU       PPSP PPSM PMSP PMSM
                  22   22   21   21
VACSIG_PRO       PPSP PPSM PMSP PMSM
                  15   16   17   17
PHSIGN_NEU            PARTICLES                 HOLES
            1     00   00   23   00       00   22   00   00
PHSIGN_PRO            PARTICLES                 HOLES
            1     00   00   00   00       00   00   00   00
DIASIG_NEU            PARTICLES                 HOLES              TYPE
                  00   00   00   00       00   00   00   00     0  0  0  0
DIASIG_PRO            PARTICLES                 HOLES              TYPE
                  00   00   00   00       00   00   00   00     0  0  0  0
                          ----------  Numerical data  --------
SLOW-DOWN
            0.5  0.5
                          ----  Output-file  parameters  -----
PRINT-ITER
            0      0      1
                          -------------  Files  --------------
REVIEWFILE
            tb151-a.rev
COULOMFILE
            tb151.cou
COULOMSAVE
            1      1 
                          -----  Starting the iteration  -----
RESTART
            0
                          ----------  Calculate  -------------


OMEGAY
            0.50
REPLAYFILE
            tb151-a-0500.rec
RECORDFILE
            tb151-a-0500.rec
EXECUTE


RESTART
            1
OMEGAY
            0.55
REPLAYFILE
            tb151-a-0500.rec
RECORDFILE
            tb151-a-0550.rec
EXECUTE


OMEGAY
            0.60
REPLAYFILE
            tb151-a-0550.rec
RECORDFILE
            tb151-a-0600.rec
EXECUTE


OMEGAY
            0.65
REPLAYFILE
            tb151-a-0600.rec
RECORDFILE
            tb151-a-0650.rec
EXECUTE


OMEGAY
            0.70
REPLAYFILE
            tb151-a-0650.rec
RECORDFILE
            tb151-a-0700.rec
EXECUTE


OMEGAY
            0.75
REPLAYFILE
            tb151-a-0700.rec
RECORDFILE
            tb151-a-0750.rec
EXECUTE


OMEGAY
            0.80
REPLAYFILE
            tb151-a-0750.rec
RECORDFILE
            tb151-a-0800.rec
EXECUTE



                          ----------  Terminate  -------------
ALL_DONE


==> tb151-b.dat <==
                          ----------  General data  ----------
NUCLIDE
            86    65
ITERATIONS
            2000
ITERAT_EPS
            0.0001
MAXANTIOSC
            5
PING-PONG
            0.01  3
CHAOTIC
            5
                          ----------  Configurations  --------
VACSIG_NEU       PPSP PPSM PMSP PMSM
                  22   22   21   21
VACSIG_PRO       PPSP PPSM PMSP PMSM
                  15   16   17   17
PHSIGN_NEU            PARTICLES                 HOLES
            1     00   00   24   00       00   22   00   00
PHSIGN_PRO            PARTICLES                 HOLES
            1     00   00   00   00       00   00   00   00
DIASIG_NEU            PARTICLES                 HOLES              TYPE
                  00   00   00   00       00   00   00   00     0  0  0  0
DIASIG_PRO            PARTICLES                 HOLES              TYPE
                  00   00   00   00       00   00   00   00     0  0  0  0
                          ----------  Numerical data  --------
SLOW-DOWN
            0.5  0.5
                          ----  Output-file  parameters  -----
PRINT-ITER
            0      0      1
                          -------------  Files  --------------
REVIEWFILE
            tb151-b.rev
COULOMFILE
            tb151.cou
COULOMSAVE
            1      1 
                          -----  Starting the iteration  -----
RESTART
            0
                          ----------  Calculate  -------------


OMEGAY
            0.50
REPLAYFILE
            tb151-b-0500.rec
RECORDFILE
            tb151-b-0500.rec
EXECUTE


RESTART
            1
OMEGAY
            0.55
REPLAYFILE
            tb151-b-0500.rec
RECORDFILE
            tb151-b-0550.rec
EXECUTE


OMEGAY
            0.60
REPLAYFILE
            tb151-b-0550.rec
RECORDFILE
            tb151-b-0600.rec
EXECUTE


OMEGAY
            0.65
REPLAYFILE
            tb151-b-0600.rec
RECORDFILE
            tb151-b-0650.rec
EXECUTE


OMEGAY
            0.70
REPLAYFILE
            tb151-b-0650.rec
RECORDFILE
            tb151-b-0700.rec
EXECUTE


OMEGAY
            0.75
REPLAYFILE
            tb151-b-0700.rec
RECORDFILE
            tb151-b-0750.rec
EXECUTE


OMEGAY
            0.80
REPLAYFILE
            tb151-b-0750.rec
RECORDFILE
            tb151-b-0800.rec
EXECUTE



                          ----------  Terminate  -------------
ALL_DONE


==> tb151-c.dat <==
                          ----------  General data  ----------
NUCLIDE
            86    65
ITERATIONS
            2000
ITERAT_EPS
            0.0001
MAXANTIOSC
            5
PING-PONG
            0.01  3
CHAOTIC
            5
                          ----------  Configurations  --------
VACSIG_NEU       PPSP PPSM PMSP PMSM
                  22   22   21   21
VACSIG_PRO       PPSP PPSM PMSP PMSM
                  15   16   17   17
PHSIGN_NEU            PARTICLES                 HOLES
            1     00   00   23   00       00   22   00   00
PHSIGN_PRO            PARTICLES                 HOLES
            1     00   00   00   00       00   00   00   00
DIASIG_NEU            PARTICLES                 HOLES              TYPE
                  00   00   24   00       00   00   23   00     0  0 +1  0
DIASIG_PRO            PARTICLES                 HOLES              TYPE
                  00   00   00   00       00   00   00   00     0  0  0  0
                          ----------  Numerical data  --------
SLOW-DOWN
            0.5  0.5
                          ----  Output-file  parameters  -----
PRINT-ITER
            0      0      1
                          -------------  Files  --------------
REVIEWFILE
            tb151-c.rev
COULOMFILE
            tb151.cou
COULOMSAVE
            1      1 
                          -----  Starting the iteration  -----
RESTART
            0
                          ----------  Calculate  -------------


OMEGAY
            0.50
REPLAYFILE
            tb151-c-0500.rec
RECORDFILE
            tb151-c-0500.rec
EXECUTE


RESTART
            1
OMEGAY
            0.55
REPLAYFILE
            tb151-c-0500.rec
RECORDFILE
            tb151-c-0550.rec
EXECUTE


SLOW-DOWN
            0.95 0.95
OMEGAY
            0.60
REPLAYFILE
            tb151-c-0550.rec
RECORDFILE
            tb151-c-0600.rec
EXECUTE


OMEGAY
            0.65
REPLAYFILE
            tb151-c-0600.rec
RECORDFILE
            tb151-c-0650.rec
EXECUTE


OMEGAY
            0.70
REPLAYFILE
            tb151-c-0650.rec
RECORDFILE
            tb151-c-0700.rec
EXECUTE


SLOW-DOWN
            0.5  0.5
OMEGAY
            0.75
REPLAYFILE
            tb151-c-0700.rec
RECORDFILE
            tb151-c-0750.rec
EXECUTE


OMEGAY
            0.80
REPLAYFILE
            tb151-c-0750.rec
RECORDFILE
            tb151-c-0800.rec
EXECUTE



                          ----------  Terminate  -------------
ALL_DONE


==> tb151-d.dat <==
                          ----------  General data  ----------
NUCLIDE
            86    65
ITERATIONS
            2000
ITERAT_EPS
            0.0001
MAXANTIOSC
            5
PING-PONG
            0.01  3
CHAOTIC
            5
                          ----------  Configurations  --------
VACSIG_NEU       PPSP PPSM PMSP PMSM
                  22   22   21   21
VACSIG_PRO       PPSP PPSM PMSP PMSM
                  15   16   17   17
PHSIGN_NEU            PARTICLES                 HOLES
            1     00   00   23   00       00   22   00   00
PHSIGN_PRO            PARTICLES                 HOLES
            1     00   00   00   00       00   00   00   00
DIASIG_NEU            PARTICLES                 HOLES              TYPE
                  00   00   24   00       00   00   23   00     0  0 -1  0
DIASIG_PRO            PARTICLES                 HOLES              TYPE
                  00   00   00   00       00   00   00   00     0  0  0  0
                          ----------  Numerical data  --------
SLOW-DOWN
            0.5  0.5
                          ----  Output-file  parameters  -----
PRINT-ITER
            0      0      1
                          -------------  Files  --------------
REVIEWFILE
            tb151-d.rev
COULOMFILE
            tb151.cou
COULOMSAVE
            1      1 
                          -----  Starting the iteration  -----
RESTART
            0
                          ----------  Calculate  -------------


OMEGAY
            0.50
REPLAYFILE
            tb151-d-0500.rec
RECORDFILE
            tb151-d-0500.rec
EXECUTE


RESTART
            1
SLOW-DOWN
            0.95 0.95
OMEGAY
            0.50
REPLAYFILE
            tb151-d-0500.rec
RECORDFILE
            tb151-d-0500.rec
EXECUTE


OMEGAY
            0.55
REPLAYFILE
            tb151-d-0500.rec
RECORDFILE
            tb151-d-0550.rec
EXECUTE


OMEGAY
            0.60
REPLAYFILE
            tb151-d-0550.rec
RECORDFILE
            tb151-d-0600.rec
EXECUTE


OMEGAY
            0.65
REPLAYFILE
            tb151-d-0600.rec
RECORDFILE
            tb151-d-0650.rec
EXECUTE


OMEGAY
            0.70
REPLAYFILE
            tb151-d-0650.rec
RECORDFILE
            tb151-d-0700.rec
EXECUTE


SLOW-DOWN
            0.5  0.5
OMEGAY
            0.75
REPLAYFILE
            tb151-d-0700.rec
RECORDFILE
            tb151-d-0750.rec
EXECUTE


OMEGAY
            0.80
REPLAYFILE
            tb151-d-0750.rec
RECORDFILE
            tb151-d-0800.rec
EXECUTE



                          ----------  Terminate  -------------
ALL_DONE

